On the explicit representation of orthonormal Bernstein polynomials

In this work we present an explicit representation of the orthonormal Bernstein polynomials and demonstrate that they can be generated from a linear combination of non-orthonormal Bernstein polynomials. In addition, we report a set of $n$ Sturm-Liouville eigenvalue equations, where each of the $n$ eigenvalue equations have the orthonormal Bernstein polynomials of degree $n$ as their solution set. We also show that each of the $n$ Sturm-Liouville operators are naturally self-adjoint. While the orthonormal Bernstein polynomials can be used in a variety of different applications, we demonstrate the utility of these polynomials here by using them in a generalized Fourier series to approximate curves and surfaces. Using the orthonormal Bernstein polynomial basis, we show that highly accurate approximations to curves and surfaces can be obtained by using small sized basis sets. Finally, we demonstrate how the orthonormal Bernstein polynomials can be used to find the set of control points of Bezier curves or Bezier surfaces that best approximate a function.

==> Langermann_BP_control_points.csv <==

 -0.63487,  -0.61294,  -0.27238,    5.51392,   -1.68172, -19.70997,   39.22497, -31.78362,   21.36077,   -9.71968,    3.40803,  -1.6476,   -1.08871,  -1.15893 
 -0.50521,   1.12715,   1.69536,   12.78074,  -26.39554,  16.6612,    14.42641, -22.63616,   16.81009,  -10.61188,    4.89774,   0.26989,   0.08957,  -1.07098 
 -0.36775,   0.31822,  -1.20457,   10.81152,  -47.62093,  73.33047,  -47.81495,  20.20463,   -8.94628,    0.37396,   -0.85343,  -1.31453,  -0.81784,  -0.45517 
 10.03372,  21.84416,  21.94346,    5.4235,   -66.02433, 101.06768, -136.51128,  60.05605,  -54.36779,   -4.59707,   -2.04924,  24.36271,  21.6136,   10.91137 
 -4.67278, -53.00898, -96.40031,  -96.54757,   42.85068,  22.28402,  -41.37976,  88.46244,  -44.69789,   49.92983,  -90.10999, -93.6158,  -51.83804,  -3.60308 
-39.99075,  32.66926, 146.34447,  212.52438,   50.96746,  76.13157,  -11.45711,  60.54553,   30.49686,   62.86173,  213.38855, 147.60634,  33.00381, -39.51412 
 77.49236,  28.89768, -96.54611, -245.19749, -123.27459, -66.01627, -138.65933, -49.33354, -108.99036, -121.32001, -239.77874, -94.52722,  29.81841,  78.27091 
-64.52483, -45.22746,  39.49305,  147.93717,  136.40981,  77.98901,   39.99225, 129.31805,   35.01492,  138.36439,  153.35592,  41.51195, -44.30673, -63.74628 
 42.15072,  32.96704, -18.20902,  -98.34656,  -82.99636, -15.13785,  -97.4053,  -25.40266,  -60.77255,  -71.10209,  -97.48239, -16.94715,  33.30159,  42.62735 
-20.7487,  -21.44164, -0.41054,    26.30695,   57.00897,  46.07256,  -37.4706,   92.3716,   -20.90935,   64.08812,   32.74453,   2.37398, -20.2707,  -19.679 
  5.82195,   6.07815, -1.38644,    -9.52198,  -53.14916, 102.79601, -125.67377,  70.89356,  -52.63946,    8.2781,   -16.99471,   1.03281,   5.84759,   6.69959 
 -3.11819,  -2.53272, -1.4245,     15.65002,  -42.05191,  75.8542,   -43.77716,  24.24243,   -6.42254,    5.94298,    3.98507,  -1.53446,  -3.66878,  -3.20562 
 -1.45676,  -0.948,   -0.57676,    12.31962,  -24.05367,  17.33028,   16.26787, -20.7947,    17.47917,   -8.27,       4.43662,  -2.00223,  -1.98557,  -2.02253 
 -1.68298,  -1.74448, -0.44723,     7.26921,    0.45768, -18.75671,   40.78207, -30.22652,   22.31402,   -7.58028,    5.16332,  -1.82245,  -2.22025,  -2.20704 


==> Langermann_OBP_control_points.csv <==

 0.01378,  0.04433,  0.0075,   0.0308,   0.06427, -0.00246, -0.04834, -0.03266, -0.02869, -0.02762, -0.02866, -0.02929, -0.02451, -0.01513 
 0.03638, -0.03193, -0.05967,  0.00192, -0.0458,  -0.13657, -0.09995, -0.04015, -0.011,    0.01703,  0.02633,  0.0284,   0.02295,  0.0135 
-0.03014, -0.04857,  0.03556,  0.08466, -0.024,   -0.06083,  0.01987,  0.04245,  0.0348,   0.03381,  0.02856,  0.02962,  0.02471,  0.01573
 0.03795,  0.07298,  0.1003,   0.05454, -0.05388, -0.01292,  0.10831,  0.14131,  0.13764,  0.11665,  0.08289,  0.05807,  0.03688,  0.01997 
 0.11001, -0.03076, -0.11255, -0.1492,  -0.22054, -0.16977, -0.04331,  0.02516,  0.0805,   0.11816,  0.12276,  0.10959,  0.08237,  0.047 
-0.03032, -0.21579, -0.16921, -0.0877,  -0.15031, -0.16554, -0.1102,  -0.0955,  -0.06803, -0.01763,  0.02531,  0.05239,  0.05366,  0.03506 
-0.13079, -0.14972,  0.01807,  0.12833,  0.05101, -0.01231, -0.00218, -0.03197, -0.06644, -0.0679,  -0.05095, -0.02418, -0.00741, -9e-05 
-0.1037,  -0.04526,  0.09419,  0.17915,  0.1122,   0.03171,  0.0319,   0.01388, -0.02681, -0.04731, -0.05165, -0.03944, -0.02606, -0.01292 
-0.09122, -0.00811,  0.10451,  0.18076,  0.14175,  0.05124,  0.02576,  0.00867, -0.03141, -0.05536, -0.06305, -0.05384, -0.03916, -0.02131 
-0.07724,  0.02795,  0.1141,   0.16891,  0.15814,  0.07849,  0.03334,  0.0122,  -0.02771, -0.05636, -0.0681,  -0.06292, -0.04828, -0.02741 
-0.06625,  0.03466,  0.10037,  0.13667,  0.14642,  0.08849,  0.03442,  0.00808, -0.02821, -0.05555, -0.06598, -0.06184, -0.04786, -0.02747 
-0.05845,  0.036,    0.09174,  0.11247,  0.12914,  0.09306,  0.0416,   0.01188, -0.02193, -0.04857, -0.05875, -0.05589, -0.04356, -0.02512 
-0.04516,  0.02827,  0.07064,  0.08147,  0.09732,  0.07739,  0.03699,  0.01106, -0.01558, -0.03687, -0.04483, -0.04283, -0.03342, -0.01929 
-0.02703,  0.01665,  0.04229,  0.04723,  0.05668,  0.0474,   0.02399,  0.00776, -0.00831, -0.02124, -0.0261,  -0.025,   -0.01952, -0.01126 


==> Lissajous_BP_control_points.dat <==

            Px               Py
     0.867369708622     0.000408556745221
     1.464548766       -0.950897233001
     0.999986194607    -1.80246282058
    -4.88169675328     -2.35929013869
     3.58062871545      2.39137230163
   -43.6533595542      -3.63351569986
   129.031402261       25.5120261259
  -248.444281711      -36.9930021211
   560.442092048       60.4631005213
 -1008.09635347      -107.9090769
  1069.4401012        102.556922125
  -616.360525654      -78.8177752185
   205.986196543       80.1784442174
   -98.5120782654     -50.1951769786
    58.5577100257      18.5653095237
    -5.74521747708    -14.2777897266
     0.896453471203     3.33412936844
    -4.95186052552      0.966130460662
    -1.71729195932      2.0470185961
     0.230646629644     0.922925214611
     0.865305916111     0.00128237039976


==> Lissajous_OBP_control_points.dat <==
       Px               Py
   0.18777566284   -0.154684879673
  -0.105779099672  -0.195177561229
  -0.15708604279    0.113734755537
   0.174812040717   0.237225676547
   0.0980811419743 -0.0441349445884
  -0.229025944872  -0.264996623039
  -0.0201923819829 -0.071007049725
   0.262244915345   0.23220442195
  -0.0491582129525  0.215301503469
  -0.283106613129  -0.0604988029553
   0.0535767114767 -0.244850707576
   0.287707242964  -0.190099979139
   0.0722116671906 -0.015358330759
  -0.166698325174   0.126213618029
  -0.197667137104   0.178633121273
  -0.115249967822   0.16096640718416
  -0.0171078427631  0.112749059945
   0.0458175735923  0.0635250218423
   0.070391673669   0.0274120714157
   0.0666095237386  0.00702010203454
   0.0409163548183  6.11137478499e-05


==> Sinc_BP_control_points.csv <==

-0.05792,  -0.01472,   -0.03391 ,   0.86521,   -1.31725,    1.53641,   -1.67172,    1.53758,   -1.31864,   0.86596,  -0.03403,  -0.01479, -0.05791 
-0.01472,  -0.12195,    1.8889,    -5.32381,   13.44455,  -26.025,     29.15708,  -26.02655,   13.44643,  -5.32489,   1.88912,  -0.12187, -0.01472 
-0.03391,   1.8889,   -10.31896,   39.83844, -105.70369,  185.05977, -203.97122,  185.05602, -105.69934,  39.8362,  -10.31876,   1.88923, -0.03393 
 0.86521,  -5.32381,   39.83844, -150.28149,  371.52861, -652.14541,  703.17415, -652.16439,  371.55137,-150.29455,  39.84123,  -5.32307,  0.86519 
-1.31725,  13.44455, -105.70369,  371.52861, -957.93482, 1725.1195, -1802.25264, 1725.16956, -957.99522, 371.56376,-105.71157,  13.44273, -1.31717 
 1.53641, -26.025,    185.05977, -652.1454,  1725.1195, -2967.71927, 2886.61969,-2967.77674, 1725.18996,-652.18808, 185.07101, -26.02393,  1.53639 
-1.67172,  29.15708, -203.97122,  703.17415,-1802.25264, 2886.61969,-2487.12193, 2886.68356,-1802.33104, 703.22179,-203.98391,  29.15599, -1.67171 
 1.53758, -26.02655,  185.05602, -652.16439, 1725.16956,-2967.77674, 2886.68356,-2967.83421, 1725.24001,-652.20706, 185.06725, -26.02549,  1.53757 
-1.31864,  13.44643, -105.69934,  371.55137, -957.99522, 1725.18996,-1802.33104, 1725.24001, -958.05561, 371.58651,-105.70723,  13.44461, -1.31856 
 0.86596,  -5.32489,   39.8362,  -150.29455,  371.56376, -652.18808,  703.22179, -652.20706,  371.58651,-150.30761,  39.83899,  -5.32415,  0.86594 
-0.03403,   1.88912,  -10.31876,   39.84123, -105.71157,  185.07101, -203.98391,  185.06725, -105.70723,  39.83899, -10.31856,   1.88945, -0.03405 
-0.01479,  -0.12187,    1.88923,   -5.32307,   13.44273,  -26.02393,   29.15599,  -26.02549,   13.44461,  -5.32415,   1.88945,  -0.1218,  -0.01479 
-0.05791,  -0.01472,   -0.03393,    0.86519,   -1.31717,    1.53639,   -1.67171,    1.53757,   -1.31856,   0.86594,  -0.03405,  -0.01479, -0.05791 


==> Sinc_OBP_control_points.csv <==

 0.00255,  0.00302, -0.00479, -0.00688, -0.00444, -0.00386, -0.00189,  0.0018,   0.0039,   0.00309,  0.001,   -0.00014, -0.00032 
 0.00302, -0.00593, -0.00199,  0.0059,   0.00384,  0.00092, -0.00284, -0.00493, -0.00313,  0.00016,  0.00404,  0.00265,  0.00181 
-0.00479, -0.00199,  0.01198,  0.00297,  0.00223,  0.00867, -0.00032,  0.00616, -0.00101, -0.01348, -7e-05,   -0.00084,  0.00129 
-0.00688,  0.0059,   0.00297, -0.01041,  0.02005,  0.00774, -0.03086,  0.01659,  0.01934, -0.01924, -0.00237, -0.00543, -0.00036 
-0.00444,  0.00384,  0.00223,  0.02005,  0.06847,  0.01991, -0.05128,  0.00795,  0.02419, -0.01574, -0.00047, -0.00476, -0.0002 
-0.00386,  0.00092,  0.00867,  0.00774,  0.01991,  0.01103, -0.01268,  0.00636,  0.00614, -0.01179, -0.00033, -0.00188,  0.00058 
-0.00189, -0.00284, -0.00032, -0.03086, -0.05128, -0.01268,  0.01896,  0.00669, -0.00755, -0.00605,  0.00036,  0.00075,  0.00117 
 0.0018,  -0.00493,  0.00616,  0.01659,  0.00795,  0.00636,  0.00669, -0.0061,  -0.00758,  0.00082,  0.00276,  0.00262,  0.00147 
 0.0039,  -0.00313, -0.00101,  0.01934,  0.02419,  0.00614, -0.00755, -0.00758, -0.00032,  0.00441,  0.00322,  0.00209,  0.00087 
 0.00309,  0.00016, -0.01348, -0.01924, -0.01574, -0.01179, -0.00605,  0.00082,  0.00441,  0.00374,  0.00157,  0.00028, -6e-05 
 0.001,    0.00404, -7e-05,   -0.00237, -0.00047, -0.00033,  0.00036,  0.00276,  0.00322,  0.00157, -0.00027, -0.00065, -0.00057 
-0.00014,  0.00265, -0.00084, -0.00543, -0.00476, -0.00188,  0.00075,  0.00262,  0.00209,  0.00028, -0.00065, -0.00086, -0.00053 
-0.00032,  0.00181,  0.00129, -0.00036, -0.0002,   0.00058,  0.00117,  0.00147,  0.00087, -6e-05,   -0.00057, -0.00053, -0.00034 

